Reducing DRAM Refresh Overheads with Refresh-Access Parallelism

This article summarizes the idea of "refresh-access parallelism," which was published in HPCA 2014, and examines the work's significance and future potential. The overarching objective of our HPCA 2014 paper is to reduce the significant negative performance impact of DRAM refresh with intelligent memory controller mechanisms. To mitigate the negative performance impact of DRAM refresh, our HPCA 2014 paper proposes two complementary mechanisms, DARP (Dynamic Access Refresh Parallelization) and SARP (Subarray Access Refresh Parallelization). The goal is to address the drawbacks of state-of-the-art per-bank refresh mechanism by building more efficient techniques to parallelize refreshes and accesses within DRAM. First, instead of issuing per-bank refreshes in a round-robin order, as it is done today, DARP issues per-bank refreshes to idle banks in an out-of-order manner. Furthermore, DARP proactively schedules refreshes during intervals when a batch of writes are draining to DRAM. Second, SARP exploits the existence of mostly-independent subarrays within a bank. With minor modifications to DRAM organization, it allows a bank to serve memory accesses to an idle subarray while another subarray is being refreshed. Our extensive evaluations on a wide variety of workloads and systems show that our mechanisms improve system performance (and energy efficiency) compared to three state-of-the-art refresh policies, and their performance bene ts increase as DRAM density increases.

==> gnuplots/16gb_scurve.dat <==
1.033384297 1.009260794 1.015412721 1.033919758
1.057319677 1.015296196 1.016379015 1.050899291
1.053633909 0.943410867 1.022473583 1.068286394
1.047171512 1.012585839 1.022985714 1.048740836
1.042073083 1.015419978 1.024533224 1.043216382
1.050521837 1.013063339 1.024848245 1.052438526
1.041045642 1.020801141 1.030953562 1.042472156
1.069194978 1.025379859 1.032587633 1.065552054
1.102659977 1.02565869  1.035860901 1.102016623
1.060915919 1.019959022 1.037448364 1.063801662
1.070370127 1.023959333 1.039838122 1.073208036
1.084978679 1.0281647   1.041353005 1.08156961
1.064050832 1.024199809 1.042015577 1.067179489
1.069754719 1.024780225 1.04228833  1.071823109
1.081900855 1.00687205  1.044707855 1.092770624
1.072269644 1.028272486 1.04600895  1.075127723
1.065939094 1.029643758 1.046080224 1.070095889
1.072729895 1.025381425 1.046720119 1.076559503
1.080032505 0.994572787 1.050097166 1.089923451
1.088594522 1.030521245 1.056246903 1.094143249
1.075146534 1.030581823 1.056929132 1.078838609
1.080407266 1.027122233 1.057721122 1.083587499
1.093534951 0.979545288 1.057931089 1.105609681
1.087447623 1.04061998  1.059239011 1.084205907
1.085783544 0.99625976  1.060668535 1.097447622
1.084473475 1.033094277 1.061511067 1.088925229
1.095700485 1.012562689 1.061604463 1.103209949
1.092530263 1.034906014 1.062099178 1.09739709
1.114776814 1.011487633 1.062814238 1.116672635
1.087322498 0.969108901 1.06710826  1.109856682
1.080728779 1.004194271 1.068380202 1.092273549
1.112398417 1.029967272 1.068691782 1.116313601
1.087831605 0.980162923 1.069859515 1.10061552
1.088697703 1.043258628 1.069964648 1.092158682
1.092802043 0.977494198 1.069998169 1.110476581
1.092303989 0.985886089 1.073116702 1.103708927
1.105238111 1.033156888 1.073235174 1.110842735
1.080305001 1.040928986 1.074403871 1.08469651
1.109124335 1.026423033 1.076304384 1.118996585
1.090730316 1.048572177 1.076891042 1.09350159
1.103610604 1.044375631 1.077557399 1.107325809
1.099451491 0.986827103 1.077689851 1.117186251
1.13302634  1.046545708 1.0776961   1.127451144
1.106046154 1.054223979 1.078117058 1.105487937
1.101436507 1.007107005 1.080430103 1.11197308
1.097711883 1.052484493 1.080655676 1.098887883
1.107381893 1.052463868 1.083207004 1.111164862
1.092518486 1.029861289 1.083235779 1.098426631
1.102697464 1.04860288  1.083605353 1.106543607
1.097497429 1.051579074 1.085102435 1.102074997
1.110803469 1.047778313 1.085557991 1.116693877
1.106271659 1.004708401 1.086457135 1.115627687
1.116997447 1.042510779 1.08998719  1.124830011
1.119790097 1.015768409 1.095604206 1.131736145
1.101872895 1.04998353  1.097376016 1.109167631
1.110970674 1.062823606 1.097717712 1.115574607
1.128043882 1.009233499 1.098757615 1.143119049
1.106539361 1.062392565 1.098916041 1.112178318
1.115234876 1.043983225 1.09906482  1.124516244
1.11880851  1.056888135 1.1059818   1.125854455
1.129531469 1.039105056 1.109298282 1.147726372
1.130354072 1.04188576  1.109938018 1.140307677
1.124773596 1.061606491 1.110297672 1.13335037
1.135099141 1.05729061  1.110974425 1.145300992
1.116704199 1.074915584 1.112658848 1.122318487
1.133365646 1.052873197 1.11861762  1.14968262
1.135841238 1.052478202 1.120971538 1.155696082
1.130462022 1.070428205 1.129213311 1.136358819
1.136928888 1.090932321 1.130391091 1.142191456
1.150517881 1.066280522 1.131088597 1.159960937
1.138730173 1.085087163 1.132153145 1.146251014
1.150378847 1.064911282 1.13218874  1.165733592
1.138401554 1.083270623 1.132914727 1.155539066
1.140310642 1.071201638 1.133585499 1.148985804
1.158505919 1.0692748   1.137802779 1.167516676
1.138913432 1.075860101 1.140684427 1.143429418
1.145521132 1.092053096 1.144255873 1.148329396
1.141688205 1.107052688 1.144281301 1.155824921
1.145239608 1.094322695 1.144881584 1.150473862
1.148302065 1.097704588 1.145856524 1.157995525
1.163801344 1.057734962 1.145858302 1.180953936
1.150790142 1.075514569 1.1464313   1.16008433
1.142882731 1.089481069 1.148581229 1.150145481
1.183492501 1.10122363  1.14983928  1.181816089
1.14816273  1.088451403 1.150088632 1.155078444
1.172060532 1.087125281 1.151281432 1.185481552
1.156250597 1.095239724 1.153369076 1.159621271
1.161878183 1.098666996 1.155164899 1.17571078
1.150750201 1.082797927 1.155296073 1.159274038
1.157338136 1.120282167 1.155358461 1.166295827
1.177993822 1.098211017 1.169929955 1.19102865
1.173904167 1.110085389 1.171160025 1.185436192
1.175647971 1.100830798 1.174288855 1.184418422
1.183688761 1.119644476 1.182496169 1.203194794
1.189454476 1.127521396 1.184063523 1.202517887
1.190249881 1.104421112 1.185570717 1.198674826
1.196568728 1.102125067 1.18832605  1.202226593
1.218353895 1.114939265 1.205627514 1.231169814
1.214283854 1.105037858 1.21268548  1.226812821
1.232594084 1.110354722 1.231494972 1.248312076


==> gnuplots/32gb_scurve.dat <==
0.934518543 1.095203267 0.948166976 1.102340094
0.963402957 1.091090993 0.980146901 1.093201854
0.954038103 1.153752415 0.986003473 1.174687853
0.949421999 1.135284636 0.987521882 1.149634467
0.977242496 1.074909236 0.988798836 1.076262334
0.943621548 1.134425293 0.989206834 1.158977775
0.971580792 1.117392707 0.989540932 1.129024038
0.953376049 1.123819488 0.9895517   1.136477232
0.983772805 1.08504225  0.99360974  1.086336081
0.993094229 1.105578893 0.995666735 1.104458269
0.951946346 1.157840118 0.995838337 1.176884117
0.959966482 1.159035883 1.001616852 1.175466867
0.994281657 1.073390644 1.006507185 1.076550817
0.979394077 1.127840145 1.011173008 1.137641443
0.978169883 1.147797911 1.011436929 1.155496972
0.986379477 1.134872173 1.013495959 1.146071714
0.978947969 1.118576762 1.013682247 1.122954853
0.997907852 1.144045598 1.016225448 1.152930634
0.997758276 1.104682441 1.016838817 1.107820891
0.98061427  1.14265905  1.021792415 1.162736376
0.992370772 1.150558182 1.023000703 1.162102035
1.003131805 1.124452577 1.024105514 1.129527375
0.999426879 1.131572186 1.02415774  1.135713542
1.013420792 1.165329945 1.028223683 1.171178853
0.989033893 1.163375734 1.028904235 1.179991988
0.97266679  1.160561111 1.028947696 1.186612097
1.006783389 1.152284517 1.029762586 1.157478892
0.991758893 1.18836094  1.031097639 1.199916672
0.98901443  1.172265798 1.031197957 1.193825556
0.997758374 1.152508888 1.03400742  1.163851209
1.01310346  1.109489402 1.034404701 1.112400609
0.983698691 1.173406    1.035229357 1.196672377
1.01495075  1.133961687 1.035333179 1.140016179
1.001758444 1.144357113 1.036967209 1.149182533
0.985970702 1.177079636 1.04056937  1.203668637
1.026620357 1.160098102 1.041897903 1.169438071
1.021501153 1.173109014 1.043715857 1.182759265
1.02232367  1.135819042 1.043729305 1.142393225
1.015634845 1.128619368 1.044375552 1.142102349
0.999945188 1.173671869 1.046402759 1.194589385
1.019784104 1.137855959 1.048195064 1.14328032
0.999040897 1.19652565  1.050731981 1.227330902
1.025403556 1.122446717 1.051004901 1.12655617
1.019351837 1.168169287 1.052098797 1.178389283
1.045973279 1.094721122 1.056111021 1.096944015
1.036640173 1.16722511  1.05900034  1.17657476
1.025455362 1.173366591 1.061816749 1.189751502
1.05998502  1.157804676 1.068707743 1.168611936
1.050669185 1.145959922 1.070483223 1.155879003
1.039465197 1.172327211 1.071383308 1.177582497
1.066833922 1.167770864 1.071861089 1.170047256
1.047917059 1.176562884 1.073245676 1.181595314
1.056343185 1.151537966 1.074085009 1.159319122
1.055724434 1.181323364 1.080031088 1.189971916
1.061913612 1.159468824 1.082568441 1.164758807
1.037276097 1.192176098 1.08693923  1.207854775
1.044402857 1.2363556   1.089014443 1.2669813
1.047088746 1.187807543 1.089945878 1.205816459
1.051893439 1.186750845 1.10075279  1.208594689
1.069981719 1.190017525 1.100836183 1.198672618
1.04273686  1.183206334 1.103905757 1.199808548
1.052594154 1.196758366 1.107860907 1.2293225
1.023211993 1.241280753 1.114011357 1.281873796
1.087125265 1.180563381 1.116224532 1.193779096
1.087645862 1.191075681 1.124748479 1.202910384
1.063193491 1.212992703 1.1252793   1.228045065
1.101775621 1.237502275 1.131029555 1.253416499
1.083210726 1.237771324 1.134811697 1.257411593
1.084339428 1.235008143 1.137242358 1.255801778
1.053837174 1.209968365 1.138246962 1.241672522
1.12945549  1.241308164 1.142014418 1.254244761
1.067468705 1.231368013 1.144342665 1.254638793
1.097883566 1.229993    1.149606647 1.239812741
1.099042246 1.238840911 1.151449317 1.255979594
1.072870823 1.250060824 1.15200217  1.295331043
1.100481476 1.212787659 1.153380145 1.238642345
1.130804299 1.230670659 1.154996058 1.24406181
1.09997942  1.215497188 1.157310208 1.244657214
1.109932265 1.242817992 1.164235415 1.258511878
1.112449496 1.255724955 1.164915314 1.284956401
1.098219987 1.271366977 1.167146563 1.29408033
1.055540014 1.282861009 1.168130586 1.340531122
1.131896361 1.285749114 1.168389015 1.309184291
1.122414171 1.265673919 1.168792773 1.292837857
1.125231687 1.244180365 1.173068788 1.259810753
1.096543417 1.236362258 1.173419703 1.261019989
1.117708621 1.250082727 1.175406687 1.263210947
1.084824245 1.296726573 1.177452499 1.341262567
1.119750275 1.25000654  1.17870765  1.273398384
1.118984643 1.234470408 1.179477675 1.256522887
1.120510733 1.281293943 1.182230584 1.304564804
1.181970154 1.25016649  1.183161401 1.260315354
1.140982067 1.313602156 1.183980831 1.336719657
1.126158971 1.241135449 1.189804093 1.255774993
1.095374322 1.314767606 1.19103471  1.366308108
1.085551113 1.272075526 1.19133007  1.319984625
1.169156306 1.291233445 1.197301546 1.304622315
1.183090865 1.287311308 1.201405389 1.299661578
1.150119501 1.249382113 1.204693912 1.267400842
1.141968358 1.280090207 1.20510209  1.302521364


==> gnuplots/8gb_scurve.dat <==
1.014983281 0.995439031 1.034586386 1.022288398
1.004319156 1.009535195 1.015645934 1.016148572
1.010066771 1.015425014 1.021467144 1.021881322
1.008916841 1.01548713  1.019525091 1.020180839
1.023784186 1.018639736 1.067592942 1.055617919
1.011684717 1.020082618 1.029746449 1.029070132
1.009794531 1.022380784 1.030095377 1.030488936
1.020192673 1.025714473 1.048261445 1.041664221
1.015768887 1.029646538 1.038487468 1.037411877
1.002520959 1.030158095 1.038000566 1.041470894
1.01671681  1.031958969 1.041574044 1.041553815
1.01927429  1.032009947 1.040251377 1.040460864
1.02076543  1.032505715 1.041284401 1.040866997
1.01987107  1.033755588 1.042884179 1.043213434
1.027365833 1.034013934 1.060769072 1.050439453
1.024614533 1.036655841 1.045931988 1.046312713
1.020111501 1.037956682 1.044449923 1.043734884
1.025689526 1.041179693 1.046817054 1.044184499
1.022453892 1.041476022 1.047983154 1.04660173
1.031273416 1.042447026 1.047257852 1.045522574
1.024396277 1.043884934 1.05217251  1.051689514
1.029727885 1.045812888 1.052679359 1.049247059
1.031728424 1.04613058  1.056078105 1.054824931
1.020530162 1.047638784 1.060172979 1.061931571
1.03389589  1.049369283 1.052273129 1.050722716
1.025352544 1.051553373 1.050300324 1.050332544
1.035701019 1.053500455 1.062582866 1.061063565
1.031608256 1.053942285 1.063384405 1.06250221
1.04904851  1.054452699 1.071068427 1.066167591
1.028558941 1.056247756 1.065585053 1.066659498
1.036450575 1.05678028  1.059347966 1.056894171
1.032471985 1.056886709 1.08553007  1.07643304
1.022497915 1.057631001 1.060185829 1.060450065
1.038558982 1.057770208 1.066288781 1.064345664
1.021157893 1.058003521 1.06117403  1.060385508
1.042723367 1.059073735 1.06556821  1.060432435
1.028690279 1.059473481 1.069282986 1.070236989
1.027490109 1.060058982 1.06011825  1.057841363
1.033085691 1.06013965  1.068510096 1.070957889
1.033157414 1.061407721 1.065269326 1.063659713
1.006022158 1.061605956 1.055933848 1.058592193
1.038080627 1.064304327 1.079166187 1.077547389
1.05005266  1.065600197 1.094969294 1.082502645
1.039882306 1.06567049  1.071458256 1.070856609
1.02000152  1.065749168 1.067217686 1.070562003
1.028865883 1.065937519 1.068370942 1.067187522
1.032796145 1.066014986 1.061887746 1.071873697
1.019832435 1.066110666 1.063918357 1.065472694
1.036088592 1.066745028 1.065218152 1.064443114
1.036129058 1.067238366 1.077074947 1.080135712
1.043638139 1.067306527 1.069346499 1.065247536
1.029450833 1.0675041   1.064901906 1.065389318
1.034279764 1.068683177 1.071725864 1.069895503
1.001368015 1.071006578 1.066867409 1.071654338
1.020236147 1.073248942 1.073340979 1.074089506
1.050221508 1.078547099 1.081924223 1.082768451
1.054038414 1.0790512   1.082872102 1.079075216
1.036848884 1.080634886 1.086679549 1.087323426
1.042172404 1.081469885 1.082210073 1.080924482
1.054347223 1.082599487 1.081098798 1.077155932
1.046778838 1.083274365 1.08665394  1.087895017
1.059647235 1.085419478 1.086254026 1.083389506
1.049198973 1.085819179 1.083392523 1.08290907
1.060883014 1.089271638 1.085918298 1.0875048
1.061538942 1.09085979  1.09250443  1.09263297
1.025465938 1.092840845 1.085972827 1.088141676
1.021526927 1.092977217 1.087784016 1.089998842
1.053741952 1.096552485 1.101451839 1.097559794
1.06228264  1.098115703 1.101718248 1.101101497
1.074301811 1.098770104 1.12240789  1.111265129
1.077061239 1.100515715 1.100136445 1.097123317
1.02517572  1.100986847 1.092138035 1.098007399
1.065516898 1.101661631 1.09854361  1.097278069
1.073693839 1.102638675 1.103523555 1.102922485
1.072351271 1.10267904  1.099610238 1.09876466
1.079490515 1.103164286 1.101268652 1.100810118
1.072773188 1.104376268 1.102714869 1.100160044
1.058825742 1.105047297 1.101296771 1.101845023
1.073097407 1.107995089 1.110765653 1.11520194
1.077455551 1.108224864 1.10655883  1.1058844
1.085851981 1.1088304   1.10845936  1.104115105
1.074425086 1.109595271 1.10619487  1.105380915
1.054924434 1.112237295 1.109161982 1.113113264
1.064954506 1.112963193 1.107979868 1.106794193
1.078811745 1.114034364 1.111030479 1.107573989
1.068769297 1.116483766 1.114056085 1.113759126
1.058718051 1.116652583 1.112433709 1.112552151
1.085413616 1.119332588 1.114959707 1.112361168
1.075850713 1.120070521 1.121112553 1.120568098
1.080427746 1.121065062 1.121219475 1.120501818
1.085515196 1.12905058  1.123366441 1.125115533
1.095754689 1.130491822 1.126787189 1.125501684
1.07265378  1.131159524 1.129585686 1.128736257
1.119863811 1.141352592 1.137457272 1.144320591
1.104920575 1.143668396 1.133636238 1.135731254
1.097322168 1.145184522 1.143723353 1.142433998
1.117487591 1.148633081 1.14934118  1.148415043
1.114833441 1.161357375 1.157413935 1.156884575
1.116996703 1.164138058 1.163896522 1.161206792
1.121310318 1.17335693  1.171090564 1.169173792


==> gnuplots/ddr4_ref.dat <==
labels REFab "FGR 2x" "FGR 4x" AR DSARP
8Gb 1	0.960707203	0.919072466	0.996628909	1.078835128
16Gb 1	0.959560112	0.862868811	0.99600257	1.122936121
32Gb 1	0.956508479	0.848833497	0.994922922	1.201757323


==> gnuplots/energy_reduction.dat <==
"label" REFab  REFpb   Elastic DARP    SARPab  SARPpb  DSARP   "No REF"
8Gb 38.29737486 38.01339984 37.50487284 37.19101498 37.51543091 37.10956219 37.13696439 36.62837379
16Gb 40.28002957 39.98934172 39.31686032 38.5880554  38.87011186 38.32202032 38.19702453 36.62837379
32Gb 44.89668048 44.55212982 44.15089965 43.2499876  41.77129397 41.0808851  40.84946035 36.62837379


==> gnuplots/mpki_ws.dat <==
"label" 8Gb 16Gb 32Gb 8Gb 16Gb 32Gb
0   4.4 7.6    13.4 2.1 4.6 12.6
25  6.3 10.1   16.2 3.2 7.7 16.4
50  6.7 11.2   18.4 3.4 8.1 15.9
75  9.8 14.6   24.3 3.8 8.1 15.6
100 12.4 18.3   29  3.5 7.7 15.5
Avg 7.8 12.3   20.2 3.2 7.3 15.3


==> gnuplots/multi-core-perf-density-sweep.dat <==
"label"  REFpb   Elastic DARP    SARPab  SARPpb  DSARP   "No REF"
8Gb 4   1.8 7.6 7.1 8   7.9 8.9
16Gb 4.3 1.5 9.7 10.9    11.6    12.3    13.7
32Gb 4.1 1.3 8.3 18.9    18.6    20.2    24.8



==> gnuplots/multi-core-ws.dat <==
"label"  REFab REFpb  DARP SARP DSARP "No REF"
8Gb  5.5 5.72 5.918 5.94 5.9345 5.9895
16Gb 5.3 5.5279 5.8141 5.9148 5.9519 6.0261
32Gb 4.8 4.9968 5.1984 5.6928 5.7696 5.9904


==> gnuplots/perf_loss_all.dat <==
'label' REFab REFpb
8Gb 8.2 4.5
16Gb 12 8.3
32Gb 19.9 16.6


==> gnuplots/perf_loss_mpki.dat <==
label 8Gb 16Gb    32Gb
0 5.6 8.6 14.9
25 7.3 10.9 17.9
50 7.5 11.3 19.0
75 9.4 13.6 22.4
100 10.8 15.5 24.5
Gmean 8.2 12 19.9


==> gnuplots/rfc_trend.dat <==
4 260
8 350
16 530
32 890
64 1610


==> gnuplots/rfc_trend_pes.dat <==
1 110
2 160
4 260
8 460
16 860
32 1660
64 3260


==> gnuplots/toppick_energy.dat <==
"label" REFab REFpb DARP SARP  DSARP "No REF"
8Gb 38.29737486 38.01339984  37.19101498 37.10956219 37.13696439 36.62837379
16Gb 40.28002957 39.98934172 38.5880554  38.32202032 38.19702453 36.62837379
32Gb 44.89668048 44.55212982 43.2499876  41.0808851  40.84946035 36.62837379

